Interpretation and approximation tools for big, dense Markov chain transition matrices in ecology and evolution

Markov chains are a common framework for individual-based state and time discrete models in ecology and evolution. Their use, however, is largely limited to systems with a low number of states, since the transition matrices involved pose considerable challenges as their size and their density increase. Big, dense transition matrices may easily defy both the computer's memory and the scientists' ability to interpret them, due to the very high amount of information they contain; yet approximations using other types of models are not always the best solution. We propose a set of methods to overcome the difficulties associated with big, dense Markov chain transition matrices. Using a population genetic model as an example, we demonstrate how big matrices can be transformed into clear and easily interpretable graphs with the help of network analysis. Moreover, we describe an algorithm to save computer memory by substituting the original matrix with a sparse approximate while preserving all its mathematically important properties. In the same model example, we manage to store about 90% less data while keeping more than 99% of the information contained in the matrix and a closely corresponding dominant eigenvector. Our approach is an example how numerical limitations for the number of states in a Markov chain can be overcome. By facilitating the use of state-rich Markov chain models, they may become a valuable supplement to the diversity of models currently employed in biology.

==> mamoth/matrix.txt <==
#	(0-0-10)	(0-1-9)	(0-2-8)	(0-3-7)	(0-4-6)	(0-5-5)	(0-6-4)	(0-7-3)	(0-8-2)	(0-9-1)	(0-10-0)	(1-0-9)	(1-1-8)	(1-2-7)	(1-3-6)	(1-4-5)	(1-5-4)	(1-6-3)	(1-7-2)	(1-8-1)	(1-9-0)	(2-0-8)	(2-1-7)	(2-2-6)	(2-3-5)	(2-4-4)	(2-5-3)	(2-6-2)	(2-7-1)	(2-8-0)	(3-0-7)	(3-1-6)	(3-2-5)	(3-3-4)	(3-4-3)	(3-5-2)	(3-6-1)	(3-7-0)	(4-0-6)	(4-1-5)	(4-2-4)	(4-3-3)	(4-4-2)	(4-5-1)	(4-6-0)	(5-0-5)	(5-1-4)	(5-2-3)	(5-3-2)	(5-4-1)	(5-5-0)	(6-0-4)	(6-1-3)	(6-2-2)	(6-3-1)	(6-4-0)	(7-0-3)	(7-1-2)	(7-2-1)	(7-3-0)	(8-0-2)	(8-1-1)	(8-2-0)	(9-0-1)	(9-1-0)	(10-0-0)
(0-0-10)	0.980188865	0.351754343	0.119433446	0.038126109	0.011357503	0.003129196	0.000788853	0.00017958	3.63E-05	6.39E-06	9.54E-07	0.119433446	0.038126109	0.011357503	0.003129196	0.000788853	0.00017958	3.63E-05	6.39E-06	9.54E-07	1.16E-07	0.011357503	0.003129196	0.000788853	0.00017958	3.63E-05	6.39E-06	9.54E-07	1.16E-07	1.11E-08	0.000788853	0.00017958	3.63E-05	6.39E-06	9.54E-07	1.16E-07	1.11E-08	7.74E-10	3.63E-05	6.39E-06	9.54E-07	1.16E-07	1.11E-08	7.74E-10	3.58E-11	9.54E-07	1.16E-07	1.11E-08	7.74E-10	3.58E-11	9.47E-13	1.11E-08	7.74E-10	3.58E-11	9.47E-13	1.11E-14	3.58E-11	9.47E-13	1.11E-14	3.65E-17	1.11E-14	3.65E-17	1.17E-20	1.17E-20	1.36E-26	1.00E-60
(0-1-9)	0.019623401	0.377289981	0.267768937	0.135302121	0.05700063	0.020916973	0.006774483	0.001936487	0.000484652	0.000104648	1.91E-05	0.267768937	0.135302121	0.05700063	0.020916973	0.006774483	0.001936487	0.000484652	0.000104648	1.91E-05	2.85E-06	0.05700063	0.020916973	0.006774483	0.001936487	0.000484652	0.000104648	1.91E-05	2.85E-06	3.33E-07	0.006774483	0.001936487	0.000484652	0.000104648	1.91E-05	2.85E-06	3.33E-07	2.87E-08	0.000484652	0.000104648	1.91E-05	2.85E-06	3.33E-07	2.87E-08	1.67E-09	1.91E-05	2.85E-06	3.33E-07	2.87E-08	1.67E-09	5.66E-11	3.33E-07	2.87E-08	1.67E-09	5.66E-11	8.87E-13	1.67E-09	5.66E-11	8.87E-13	4.11E-15	8.87E-13	4.11E-15	2.09E-18	2.09E-18	5.08E-24	2.00E-56
(0-2-8)	0.000176787	0.182105722	0.270151223	0.216072374	0.128732722	0.062918366	0.026179948	0.009396895	0.002910335	0.000770899	0.000171661	0.270151223	0.216072374	0.128732722	0.062918366	0.026179948	0.009396895	0.002910335	0.000770899	0.000171661	3.13E-05	0.128732722	0.062918366	0.026179948	0.009396895	0.002910335	0.000770899	0.000171661	3.13E-05	4.49E-06	0.026179948	0.009396895	0.002910335	0.000770899	0.000171661	3.13E-05	4.49E-06	4.79E-07	0.002910335	0.000770899	0.000171661	3.13E-05	4.49E-06	4.79E-07	3.50E-08	0.000171661	3.13E-05	4.49E-06	4.79E-07	3.50E-08	1.53E-09	4.49E-06	4.79E-07	3.50E-08	1.53E-09	3.18E-11	3.50E-08	1.53E-09	3.18E-11	2.09E-13	3.18E-11	2.09E-13	1.68E-16	1.68E-16	8.53E-22	1.80E-52
(0-3-7)	9.44E-07	0.052086854	0.161513898	0.204479653	0.172287776	0.112153351	0.059953927	0.027021558	0.010356484	0.003365282	0.000915527	0.161513898	0.204479653	0.172287776	0.112153351	0.059953927	0.027021558	0.010356484	0.003365282	0.000915527	0.00020388	0.172287776	0.112153351	0.059953927	0.027021558	0.010356484	0.003365282	0.000915527	0.00020388	3.59E-05	0.059953927	0.027021558	0.010356484	0.003365282	0.000915527	0.00020388	3.59E-05	4.74E-06	0.010356484	0.003365282	0.000915527	0.00020388	3.59E-05	4.74E-06	4.34E-07	0.000915527	0.00020388	3.59E-05	4.74E-06	4.34E-07	2.43E-08	3.59E-05	4.74E-06	4.34E-07	2.43E-08	6.76E-10	4.34E-07	2.43E-08	6.76E-10	6.27E-12	6.76E-10	6.27E-12	7.99E-15	7.99E-15	8.48E-20	9.57E-49
(0-4-6)	3.31E-09	0.009776918	0.063369777	0.126990219	0.151317548	0.131194731	0.090102285	0.050992428	0.024185273	0.009640839	0.003204346	0.063369777	0.126990219	0.151317548	0.131194731	0.090102285	0.050992428	0.024185273	0.009640839	0.003204346	0.000871803	0.151317548	0.131194731	0.090102285	0.050992428	0.024185273	0.009640839	0.003204346	0.000871803	0.000188278	0.090102285	0.050992428	0.024185273	0.009640839	0.003204346	0.000871803	0.000188278	3.08E-05	0.024185273	0.009640839	0.003204346	0.000871803	0.000188278	3.08E-05	3.54E-06	0.003204346	0.000871803	0.000188278	3.08E-05	3.54E-06	2.55E-07	0.000188278	3.08E-05	3.54E-06	2.55E-07	9.43E-09	3.54E-06	2.55E-07	9.43E-09	1.24E-10	9.43E-09	1.24E-10	2.50E-13	2.50E-13	5.53E-18	3.35E-45
(0-5-5)	7.94E-12	0.001258401	0.017048951	0.054079621	0.091131249	0.105235854	0.092853264	0.065984846	0.038728695	0.018938753	0.00769043	0.017048951	0.054079621	0.091131249	0.105235854	0.092853264	0.065984846	0.038728695	0.018938753	0.00769043	0.002556256	0.091131249	0.105235854	0.092853264	0.065984846	0.038728695	0.018938753	0.00769043	0.002556256	0.000677235	0.092853264	0.065984846	0.038728695	0.018938753	0.00769043	0.002556256	0.000677235	0.000136999	0.038728695	0.018938753	0.00769043	0.002556256	0.000677235	0.000136999	1.98E-05	0.00769043	0.002556256	0.000677235	0.000136999	1.98E-05	1.83E-06	0.000677235	0.000136999	1.98E-05	1.83E-06	9.02E-08	1.98E-05	1.83E-06	9.02E-08	1.67E-09	9.02E-08	1.67E-09	5.34E-12	5.34E-12	2.48E-16	8.02E-42
(0-6-4)	1.33E-14	0.00011248	0.003185302	0.015993169	0.038113853	0.058620372	0.066450163	0.059295294	0.043067755	0.025836009	0.012817383	0.003185302	0.015993169	0.038113853	0.058620372	0.066450163	0.059295294	0.043067755	0.025836009	0.012817383	0.005205084	0.038113853	0.058620372	0.066450163	0.059295294	0.043067755	0.025836009	0.012817383	0.005205084	0.001691676	0.066450163	0.059295294	0.043067755	0.025836009	0.012817383	0.005205084	0.001691676	0.000423485	0.043067755	0.025836009	0.012817383	0.005205084	0.001691676	0.000423485	7.68E-05	0.012817383	0.005205084	0.001691676	0.000423485	7.68E-05	9.13E-06	0.001691676	0.000423485	7.68E-05	9.13E-06	5.99E-07	7.68E-05	9.13E-06	5.99E-07	1.57E-08	5.99E-07	1.57E-08	7.94E-11	7.94E-11	7.70E-15	1.34E-38
(0-7-3)	1.52E-17	6.89E-06	0.000408081	0.003243236	0.010930539	0.022391161	0.032609048	0.036537552	0.032840881	0.024168109	0.014648438	0.000408081	0.003243236	0.010930539	0.022391161	0.032609048	0.036537552	0.032840881	0.024168109	0.014648438	0.007267657	0.010930539	0.022391161	0.032609048	0.036537552	0.032840881	0.024168109	0.014648438	0.007267657	0.002897601	0.032609048	0.036537552	0.032840881	0.024168109	0.014648438	0.007267657	0.002897601	0.000897642	0.032840881	0.024168109	0.014648438	0.007267657	0.002897601	0.000897642	0.00020438	0.014648438	0.007267657	0.002897601	0.000897642	0.00020438	3.12E-05	0.002897601	0.000897642	0.00020438	3.12E-05	2.73E-06	0.00020438	3.12E-05	2.73E-06	1.01E-07	2.73E-06	1.01E-07	8.10E-10	8.10E-10	1.64E-13	1.53E-35
(0-8-2)	1.14E-20	2.77E-07	3.43E-05	0.00043161	0.002057167	0.005612728	0.010501456	0.014775017	0.016434129	0.014836423	0.010986328	3.43E-05	0.00043161	0.002057167	0.005612728	0.010501456	0.014775017	0.016434129	0.014836423	0.010986328	0.006659328	0.002057167	0.005612728	0.010501456	0.014775017	0.016434129	0.014836423	0.010986328	0.006659328	0.003257086	0.010501456	0.014775017	0.016434129	0.014836423	0.010986328	0.006659328	0.003257086	0.001248639	0.016434129	0.014836423	0.010986328	0.006659328	0.003257086	0.001248639	0.000356985	0.010986328	0.006659328	0.003257086	0.001248639	0.000356985	7.00E-05	0.003257086	0.001248639	0.000356985	7.00E-05	8.16E-06	0.000356985	7.00E-05	8.16E-06	4.28E-07	8.16E-06	4.28E-07	5.42E-09	5.42E-09	2.29E-12	1.14E-32
(0-9-1)	5.06E-24	6.61E-09	1.71E-06	3.40E-05	0.000229432	0.000833734	0.00200409	0.003540566	0.004873431	0.005397243	0.004882813	1.71E-06	3.40E-05	0.000229432	0.000833734	0.00200409	0.003540566	0.004873431	0.005397243	0.004882813	0.003615951	0.000229432	0.000833734	0.00200409	0.003540566	0.004873431	0.005397243	0.004882813	0.003615951	0.002169582	0.00200409	0.003540566	0.004873431	0.005397243	0.004882813	0.003615951	0.002169582	0.001029265	0.004873431	0.005397243	0.004882813	0.003615951	0.002169582	0.001029265	0.000369502	0.004882813	0.003615951	0.002169582	0.001029265	0.000369502	9.31E-05	0.002169582	0.001029265	0.000369502	9.31E-05	1.44E-05	0.000369502	9.31E-05	1.44E-05	1.07E-06	1.44E-05	1.07E-06	2.15E-08	2.15E-08	1.90E-11	5.07E-30
(0-10-0)	1.01E-27	7.09E-11	3.83E-08	1.21E-06	1.15E-05	5.57E-05	0.000172106	0.000381795	0.000650332	0.000883542	0.000976563	3.83E-08	1.21E-06	1.15E-05	5.57E-05	0.000172106	0.000381795	0.000650332	0.000883542	0.000976563	0.000883542	1.15E-05	5.57E-05	0.000172106	0.000381795	0.000650332	0.000883542	0.000976563	0.000883542	0.000650332	0.000172106	0.000381795	0.000650332	0.000883542	0.000976563	0.000883542	0.000650332	0.000381795	0.000650332	0.000883542	0.000976563	0.000883542	0.000650332	0.000381795	0.000172106	0.000976563	0.000883542	0.000650332	0.000381795	0.000172106	5.57E-05	0.000650332	0.000381795	0.000172106	5.57E-05	1.15E-05	0.000172106	5.57E-05	1.15E-05	1.21E-06	1.15E-05	1.21E-06	3.83E-08	3.83E-08	7.09E-11	1.01E-27
(1-0-9)	9.82E-06	0.010116985	0.015008401	0.012004021	0.007151818	0.003495465	0.001454442	0.00052205	0.000161685	4.28E-05	9.54E-06	0.015008401	0.012004021	0.007151818	0.003495465	0.001454442	0.00052205	0.000161685	4.28E-05	9.54E-06	1.74E-06	0.007151818	0.003495465	0.001454442	0.00052205	0.000161685	4.28E-05	9.54E-06	1.74E-06	2.49E-07	0.001454442	0.00052205	0.000161685	4.28E-05	9.54E-06	1.74E-06	2.49E-07	2.66E-08	0.000161685	4.28E-05	9.54E-06	1.74E-06	2.49E-07	2.66E-08	1.94E-09	9.54E-06	1.74E-06	2.49E-07	2.66E-08	1.94E-09	8.47E-11	2.49E-07	2.66E-08	1.94E-09	8.47E-11	1.77E-12	1.94E-09	8.47E-11	1.77E-12	1.16E-14	1.77E-12	1.16E-14	9.33E-18	9.33E-18	4.74E-23	9.98E-54
(1-1-8)	1.77E-07	0.009766285	0.030283856	0.038339935	0.032303958	0.021028753	0.011241361	0.005066542	0.001941841	0.00063099	0.000171661	0.030283856	0.038339935	0.032303958	0.021028753	0.011241361	0.005066542	0.001941841	0.00063099	0.000171661	3.82E-05	0.032303958	0.021028753	0.011241361	0.005066542	0.001941841	0.00063099	0.000171661	3.82E-05	6.73E-06	0.011241361	0.005066542	0.001941841	0.00063099	0.000171661	3.82E-05	6.73E-06	8.89E-07	0.001941841	0.00063099	0.000171661	3.82E-05	6.73E-06	8.89E-07	8.14E-08	0.000171661	3.82E-05	6.73E-06	8.89E-07	8.14E-08	4.56E-09	6.73E-06	8.89E-07	8.14E-08	4.56E-09	1.27E-10	8.14E-08	4.56E-09	1.27E-10	1.18E-12	1.27E-10	1.18E-12	1.50E-15	1.50E-15	1.59E-20	1.79E-49
(1-2-7)	1.42E-09	0.004190108	0.027158476	0.05442438	0.064850378	0.056226313	0.038615265	0.021853898	0.010365117	0.004131788	0.001373291	0.027158476	0.05442438	0.064850378	0.056226313	0.038615265	0.021853898	0.010365117	0.004131788	0.001373291	0.00037363	0.064850378	0.056226313	0.038615265	0.021853898	0.010365117	0.004131788	0.001373291	0.00037363	8.07E-05	0.038615265	0.021853898	0.010365117	0.004131788	0.001373291	0.00037363	8.07E-05	1.32E-05	0.010365117	0.004131788	0.001373291	0.00037363	8.07E-05	1.32E-05	1.52E-06	0.001373291	0.00037363	8.07E-05	1.32E-05	1.52E-06	1.09E-07	8.07E-05	1.32E-05	1.52E-06	1.09E-07	4.04E-09	1.52E-06	1.09E-07	4.04E-09	5.30E-11	4.04E-09	5.30E-11	1.07E-13	1.07E-13	2.37E-18	1.43E-45
(1-3-6)	6.62E-12	0.001048667	0.014207459	0.045066351	0.075942707	0.087696545	0.07737772	0.054987372	0.032273912	0.015782294	0.006408691	0.014207459	0.045066351	0.075942707	0.087696545	0.07737772	0.054987372	0.032273912	0.015782294	0.006408691	0.002130213	0.075942707	0.087696545	0.07737772	0.054987372	0.032273912	0.015782294	0.006408691	0.002130213	0.000564362	0.07737772	0.054987372	0.032273912	0.015782294	0.006408691	0.002130213	0.000564362	0.000114166	0.032273912	0.015782294	0.006408691	0.002130213	0.000564362	0.000114166	1.65E-05	0.006408691	0.002130213	0.000564362	0.000114166	1.65E-05	1.53E-06	0.000564362	0.000114166	1.65E-05	1.53E-06	7.52E-08	1.65E-05	1.53E-06	7.52E-08	1.39E-09	7.52E-08	1.39E-09	4.45E-12	4.45E-12	2.06E-16	6.69E-42
(1-4-5)	1.99E-14	0.000168719	0.004777953	0.023989753	0.05717078	0.087930558	0.099675244	0.088942941	0.064601633	0.038754013	0.019226074	0.004777953	0.023989753	0.05717078	0.087930558	0.099675244	0.088942941	0.064601633	0.038754013	0.019226074	0.007807626	0.05717078	0.087930558	0.099675244	0.088942941	0.064601633	0.038754013	0.019226074	0.007807626	0.002537514	0.099675244	0.088942941	0.064601633	0.038754013	0.019226074	0.007807626	0.002537514	0.000635228	0.064601633	0.038754013	0.019226074	0.007807626	0.002537514	0.000635228	0.000115183	0.019226074	0.007807626	0.002537514	0.000635228	0.000115183	1.37E-05	0.002537514	0.000635228	0.000115183	1.37E-05	8.99E-07	0.000115183	1.37E-05	8.99E-07	2.36E-08	8.99E-07	2.36E-08	1.19E-10	1.19E-10	1.15E-14	2.00E-38
(1-5-4)	3.98E-17	1.81E-05	0.001071214	0.008513495	0.028692665	0.058776797	0.085598752	0.095911074	0.086207314	0.063441285	0.038452148	0.001071214	0.008513495	0.028692665	0.058776797	0.085598752	0.095911074	0.086207314	0.063441285	0.038452148	0.0190776	0.028692665	0.058776797	0.085598752	0.095911074	0.086207314	0.063441285	0.038452148	0.0190776	0.007606202	0.085598752	0.095911074	0.086207314	0.063441285	0.038452148	0.0190776	0.007606202	0.00235631	0.086207314	0.063441285	0.038452148	0.0190776	0.007606202	0.00235631	0.000536498	0.038452148	0.0190776	0.007606202	0.00235631	0.000536498	8.19E-05	0.007606202	0.00235631	0.000536498	8.19E-05	7.16E-06	0.000536498	8.19E-05	7.16E-06	2.66E-07	7.16E-06	2.66E-07	2.13E-09	2.13E-09	4.31E-13	4.00E-35
(1-6-3)	5.31E-20	1.29E-06	0.00016011	0.002014182	0.009600115	0.026192729	0.049006794	0.068950078	0.076692602	0.069236643	0.051269531	0.00016011	0.002014182	0.009600115	0.026192729	0.049006794	0.068950078	0.076692602	0.069236643	0.051269531	0.031076863	0.009600115	0.026192729	0.049006794	0.068950078	0.076692602	0.069236643	0.051269531	0.031076863	0.015199733	0.049006794	0.068950078	0.076692602	0.069236643	0.051269531	0.031076863	0.015199733	0.005826984	0.076692602	0.069236643	0.051269531	0.031076863	0.015199733	0.005826984	0.00166593	0.051269531	0.031076863	0.015199733	0.005826984	0.00166593	0.000326832	0.015199733	0.005826984	0.00166593	0.000326832	3.81E-05	0.00166593	0.000326832	3.81E-05	2.00E-06	3.81E-05	2.00E-06	2.53E-08	2.53E-08	1.07E-11	5.33E-32
(1-7-2)	4.56E-23	5.95E-08	1.54E-05	0.00030634	0.002064888	0.007503607	0.018036806	0.031865097	0.043860876	0.048575189	0.043945313	1.54E-05	0.00030634	0.002064888	0.007503607	0.018036806	0.031865097	0.043860876	0.048575189	0.043945313	0.032543562	0.002064888	0.007503607	0.018036806	0.031865097	0.043860876	0.048575189	0.043945313	0.032543562	0.019526237	0.018036806	0.031865097	0.043860876	0.048575189	0.043945313	0.032543562	0.019526237	0.009263386	0.043860876	0.048575189	0.043945313	0.032543562	0.019526237	0.009263386	0.003325522	0.043945313	0.032543562	0.019526237	0.009263386	0.003325522	0.00083819	0.019526237	0.009263386	0.003325522	0.00083819	0.000130026	0.003325522	0.00083819	0.000130026	9.65E-06	0.000130026	9.65E-06	1.93E-07	1.93E-07	1.71E-10	4.57E-29
(1-8-1)	2.28E-26	1.60E-09	8.62E-07	2.72E-05	0.00025908	0.001253938	0.003872396	0.008590383	0.01463248	0.019879699	0.021972656	8.62E-07	2.72E-05	0.00025908	0.001253938	0.003872396	0.008590383	0.01463248	0.019879699	0.021972656	0.019879699	0.00025908	0.001253938	0.003872396	0.008590383	0.01463248	0.019879699	0.021972656	0.019879699	0.01463248	0.003872396	0.008590383	0.01463248	0.019879699	0.021972656	0.019879699	0.01463248	0.008590383	0.01463248	0.019879699	0.021972656	0.019879699	0.01463248	0.008590383	0.003872396	0.021972656	0.019879699	0.01463248	0.008590383	0.003872396	0.001253938	0.01463248	0.008590383	0.003872396	0.001253938	0.00025908	0.003872396	0.001253938	0.00025908	2.72E-05	0.00025908	2.72E-05	8.62E-07	8.62E-07	1.60E-09	2.28E-26
(1-9-0)	5.07E-30	1.90E-11	2.15E-08	1.07E-06	1.44E-05	9.31E-05	0.000369502	0.001029265	0.002169582	0.003615951	0.004882813	2.15E-08	1.07E-06	1.44E-05	9.31E-05	0.000369502	0.001029265	0.002169582	0.003615951	0.004882813	0.005397243	1.44E-05	9.31E-05	0.000369502	0.001029265	0.002169582	0.003615951	0.004882813	0.005397243	0.004873431	0.000369502	0.001029265	0.002169582	0.003615951	0.004882813	0.005397243	0.004873431	0.003540566	0.002169582	0.003615951	0.004882813	0.005397243	0.004873431	0.003540566	0.00200409	0.004882813	0.005397243	0.004873431	0.003540566	0.00200409	0.000833734	0.004873431	0.003540566	0.00200409	0.000833734	0.000229432	0.00200409	0.000833734	0.000229432	3.40E-05	0.000229432	3.40E-05	1.71E-06	1.71E-06	6.61E-09	5.06E-24
(2-0-8)	4.43E-11	0.000130941	0.000848702	0.001700762	0.002026574	0.001757072	0.001206727	0.000682934	0.00032391	0.000129118	4.29E-05	0.000848702	0.001700762	0.002026574	0.001757072	0.001206727	0.000682934	0.00032391	0.000129118	4.29E-05	1.17E-05	0.002026574	0.001757072	0.001206727	0.000682934	0.00032391	0.000129118	4.29E-05	1.17E-05	2.52E-06	0.001206727	0.000682934	0.00032391	0.000129118	4.29E-05	1.17E-05	2.52E-06	4.12E-07	0.00032391	0.000129118	4.29E-05	1.17E-05	2.52E-06	4.12E-07	4.74E-08	4.29E-05	1.17E-05	2.52E-06	4.12E-07	4.74E-08	3.41E-09	2.52E-06	4.12E-07	4.74E-08	3.41E-09	1.26E-10	4.74E-08	3.41E-09	1.26E-10	1.66E-12	1.26E-10	1.66E-12	3.34E-15	3.34E-15	7.41E-20	4.48E-47
(2-1-7)	7.09E-13	0.000112357	0.001522228	0.004828538	0.008136719	0.009396058	0.00829047	0.005891504	0.003457919	0.00169096	0.000686646	0.001522228	0.004828538	0.008136719	0.009396058	0.00829047	0.005891504	0.003457919	0.00169096	0.000686646	0.000228237	0.008136719	0.009396058	0.00829047	0.005891504	0.003457919	0.00169096	0.000686646	0.000228237	6.05E-05	0.00829047	0.005891504	0.003457919	0.00169096	0.000686646	0.000228237	6.05E-05	1.22E-05	0.003457919	0.00169096	0.000686646	0.000228237	6.05E-05	1.22E-05	1.77E-06	0.000686646	0.000228237	6.05E-05	1.22E-05	1.77E-06	1.63E-07	6.05E-05	1.22E-05	1.77E-06	1.63E-07	8.06E-09	1.77E-06	1.63E-07	8.06E-09	1.49E-10	8.06E-09	1.49E-10	4.77E-13	4.77E-13	2.21E-17	7.16E-43
(2-2-6)	4.97E-15	4.22E-05	0.001194488	0.005997438	0.014292695	0.02198264	0.024918811	0.022235735	0.016150408	0.009688503	0.004806519	0.001194488	0.005997438	0.014292695	0.02198264	0.024918811	0.022235735	0.016150408	0.009688503	0.004806519	0.001951907	0.014292695	0.02198264	0.024918811	0.022235735	0.016150408	0.009688503	0.004806519	0.001951907	0.000634379	0.024918811	0.022235735	0.016150408	0.009688503	0.004806519	0.001951907	0.000634379	0.000158807	0.016150408	0.009688503	0.004806519	0.001951907	0.000634379	0.000158807	2.88E-05	0.004806519	0.001951907	0.000634379	0.000158807	2.88E-05	3.42E-06	0.000634379	0.000158807	2.88E-05	3.42E-06	2.25E-07	2.88E-05	3.42E-06	2.25E-07	5.89E-09	2.25E-07	5.89E-09	2.98E-11	2.98E-11	2.89E-15	5.01E-39
(2-3-5)	1.99E-17	9.05E-06	0.000535607	0.004256748	0.014346333	0.029388399	0.042799376	0.047955537	0.043103657	0.031720642	0.019226074	0.000535607	0.004256748	0.014346333	0.029388399	0.042799376	0.047955537	0.043103657	0.031720642	0.019226074	0.0095388	0.014346333	0.029388399	0.042799376	0.047955537	0.043103657	0.031720642	0.019226074	0.0095388	0.003803101	0.042799376	0.047955537	0.043103657	0.031720642	0.019226074	0.0095388	0.003803101	0.001178155	0.043103657	0.031720642	0.019226074	0.0095388	0.003803101	0.001178155	0.000268249	0.019226074	0.0095388	0.003803101	0.001178155	0.000268249	4.10E-05	0.003803101	0.001178155	0.000268249	4.10E-05	3.58E-06	0.000268249	4.10E-05	3.58E-06	1.33E-07	3.58E-06	1.33E-07	1.06E-09	1.06E-09	2.15E-13	2.00E-35
(2-4-4)	4.98E-20	1.21E-06	0.000150103	0.001888296	0.009000107	0.024555683	0.04594387	0.064640698	0.071899314	0.064909352	0.048065186	0.000150103	0.001888296	0.009000107	0.024555683	0.04594387	0.064640698	0.071899314	0.064909352	0.048065186	0.029134559	0.009000107	0.024555683	0.04594387	0.064640698	0.071899314	0.064909352	0.048065186	0.029134559	0.01424975	0.04594387	0.064640698	0.071899314	0.064909352	0.048065186	0.029134559	0.01424975	0.005462798	0.071899314	0.064909352	0.048065186	0.029134559	0.01424975	0.005462798	0.00156181	0.048065186	0.029134559	0.01424975	0.005462798	0.00156181	0.000306405	0.01424975	0.005462798	0.00156181	0.000306405	3.57E-05	0.00156181	0.000306405	3.57E-05	1.87E-06	3.57E-05	1.87E-06	2.37E-08	2.37E-08	1.00E-11	5.00E-32
(2-5-3)	7.98E-23	1.04E-07	2.69E-05	0.000536095	0.003613553	0.013131311	0.031564411	0.055763919	0.076756534	0.085006582	0.076904297	2.69E-05	0.000536095	0.003613553	0.013131311	0.031564411	0.055763919	0.076756534	0.085006582	0.076904297	0.056951234	0.003613553	0.013131311	0.031564411	0.055763919	0.076756534	0.085006582	0.076904297	0.056951234	0.034170914	0.031564411	0.055763919	0.076756534	0.085006582	0.076904297	0.056951234	0.034170914	0.016210926	0.076756534	0.085006582	0.076904297	0.056951234	0.034170914	0.016210926	0.005819664	0.076904297	0.056951234	0.034170914	0.016210926	0.005819664	0.001466832	0.034170914	0.016210926	0.005819664	0.001466832	0.000227545	0.005819664	0.001466832	0.000227545	1.69E-05	0.000227545	1.69E-05	3.38E-07	3.38E-07	2.99E-10	7.99E-29
(2-6-2)	7.98E-26	5.58E-09	3.02E-06	9.51E-05	0.000906779	0.004388784	0.013553386	0.03006634	0.051213679	0.069578946	0.076904297	3.02E-06	9.51E-05	0.000906779	0.004388784	0.013553386	0.03006634	0.051213679	0.069578946	0.076904297	0.069578946	0.000906779	0.004388784	0.013553386	0.03006634	0.051213679	0.069578946	0.076904297	0.069578946	0.051213679	0.013553386	0.03006634	0.051213679	0.069578946	0.076904297	0.069578946	0.051213679	0.03006634	0.051213679	0.069578946	0.076904297	0.069578946	0.051213679	0.03006634	0.013553386	0.076904297	0.069578946	0.051213679	0.03006634	0.013553386	0.004388784	0.051213679	0.03006634	0.013553386	0.004388784	0.000906779	0.013553386	0.004388784	0.000906779	9.51E-05	0.000906779	9.51E-05	3.02E-06	3.02E-06	5.58E-09	7.98E-26
(2-7-1)	4.57E-29	1.71E-10	1.93E-07	9.65E-06	0.000130026	0.00083819	0.003325522	0.009263386	0.019526237	0.032543562	0.043945313	1.93E-07	9.65E-06	0.000130026	0.00083819	0.003325522	0.009263386	0.019526237	0.032543562	0.043945313	0.048575189	0.000130026	0.00083819	0.003325522	0.009263386	0.019526237	0.032543562	0.043945313	0.048575189	0.043860876	0.003325522	0.009263386	0.019526237	0.032543562	0.043945313	0.048575189	0.043860876	0.031865097	0.019526237	0.032543562	0.043945313	0.048575189	0.043860876	0.031865097	0.018036806	0.043945313	0.048575189	0.043860876	0.031865097	0.018036806	0.007503607	0.043860876	0.031865097	0.018036806	0.007503607	0.002064888	0.018036806	0.007503607	0.002064888	0.00030634	0.002064888	0.00030634	1.54E-05	1.54E-05	5.95E-08	4.56E-23
(2-8-0)	1.14E-32	2.29E-12	5.42E-09	4.28E-07	8.16E-06	7.00E-05	0.000356985	0.001248639	0.003257086	0.006659328	0.010986328	5.42E-09	4.28E-07	8.16E-06	7.00E-05	0.000356985	0.001248639	0.003257086	0.006659328	0.010986328	0.014836423	8.16E-06	7.00E-05	0.000356985	0.001248639	0.003257086	0.006659328	0.010986328	0.014836423	0.016434129	0.000356985	0.001248639	0.003257086	0.006659328	0.010986328	0.014836423	0.016434129	0.014775017	0.003257086	0.006659328	0.010986328	0.014836423	0.016434129	0.014775017	0.010501456	0.010986328	0.014836423	0.016434129	0.014775017	0.010501456	0.005612728	0.016434129	0.014775017	0.010501456	0.005612728	0.002057167	0.010501456	0.005612728	0.002057167	0.00043161	0.002057167	0.00043161	3.43E-05	3.43E-05	2.77E-07	1.14E-20
(3-0-7)	1.18E-16	1.00E-06	2.84E-05	0.000142796	0.000340302	0.000523396	0.000593305	0.000529422	0.000384534	0.000230679	0.000114441	2.84E-05	0.000142796	0.000340302	0.000523396	0.000593305	0.000529422	0.000384534	0.000230679	0.000114441	4.65E-05	0.000340302	0.000523396	0.000593305	0.000529422	0.000384534	0.000230679	0.000114441	4.65E-05	1.51E-05	0.000593305	0.000529422	0.000384534	0.000230679	0.000114441	4.65E-05	1.51E-05	3.78E-06	0.000384534	0.000230679	0.000114441	4.65E-05	1.51E-05	3.78E-06	6.86E-07	0.000114441	4.65E-05	1.51E-05	3.78E-06	6.86E-07	8.15E-08	1.51E-05	3.78E-06	6.86E-07	8.15E-08	5.35E-09	6.86E-07	8.15E-08	5.35E-09	1.40E-10	5.35E-09	1.40E-10	7.09E-13	7.09E-13	6.87E-17	1.19E-40
(3-1-6)	1.66E-18	7.54E-07	4.46E-05	0.000354729	0.001195528	0.002449033	0.003566615	0.003996295	0.003591971	0.002643387	0.001602173	4.46E-05	0.000354729	0.001195528	0.002449033	0.003566615	0.003996295	0.003591971	0.002643387	0.001602173	0.0007949	0.001195528	0.002449033	0.003566615	0.003996295	0.003591971	0.002643387	0.001602173	0.0007949	0.000316925	0.003566615	0.003996295	0.003591971	0.002643387	0.001602173	0.0007949	0.000316925	9.82E-05	0.003591971	0.002643387	0.001602173	0.0007949	0.000316925	9.82E-05	2.24E-05	0.001602173	0.0007949	0.000316925	9.82E-05	2.24E-05	3.41E-06	0.000316925	9.82E-05	2.24E-05	3.41E-06	2.99E-07	2.24E-05	3.41E-06	2.99E-07	1.11E-08	2.99E-07	1.11E-08	8.86E-11	8.86E-11	1.79E-14	1.67E-36
(3-2-5)	9.96E-21	2.43E-07	3.00E-05	0.000377659	0.001800021	0.004911137	0.009188774	0.01292814	0.014379863	0.01298187	0.009613037	3.00E-05	0.000377659	0.001800021	0.004911137	0.009188774	0.01292814	0.014379863	0.01298187	0.009613037	0.005826912	0.001800021	0.004911137	0.009188774	0.01292814	0.014379863	0.01298187	0.009613037	0.005826912	0.00284995	0.009188774	0.01292814	0.014379863	0.01298187	0.009613037	0.005826912	0.00284995	0.00109256	0.014379863	0.01298187	0.009613037	0.005826912	0.00284995	0.00109256	0.000312362	0.009613037	0.005826912	0.00284995	0.00109256	0.000312362	6.13E-05	0.00284995	0.00109256	0.000312362	6.13E-05	7.14E-06	0.000312362	6.13E-05	7.14E-06	3.74E-07	7.14E-06	3.74E-07	4.74E-09	4.74E-09	2.01E-12	1.00E-32
(3-3-4)	3.32E-23	4.34E-08	1.12E-05	0.000223373	0.001505647	0.00547138	0.013151838	0.023234966	0.031981889	0.035419409	0.032043457	1.12E-05	0.000223373	0.001505647	0.00547138	0.013151838	0.023234966	0.031981889	0.035419409	0.032043457	0.023729681	0.001505647	0.00547138	0.013151838	0.023234966	0.031981889	0.035419409	0.032043457	0.023729681	0.014237881	0.013151838	0.023234966	0.031981889	0.035419409	0.032043457	0.023729681	0.014237881	0.006754553	0.031981889	0.035419409	0.032043457	0.023729681	0.014237881	0.006754553	0.00242486	0.032043457	0.023729681	0.014237881	0.006754553	0.00242486	0.00061118	0.014237881	0.006754553	0.00242486	0.00061118	9.48E-05	0.00242486	0.00061118	9.48E-05	7.03E-06	9.48E-05	7.03E-06	1.41E-07	1.41E-07	1.25E-10	3.33E-29
(3-4-3)	6.65E-26	4.65E-09	2.51E-06	7.93E-05	0.000755649	0.00365732	0.011294488	0.025055283	0.042678066	0.057982455	0.064086914	2.51E-06	7.93E-05	0.000755649	0.00365732	0.011294488	0.025055283	0.042678066	0.057982455	0.064086914	0.057982455	0.000755649	0.00365732	0.011294488	0.025055283	0.042678066	0.057982455	0.064086914	0.057982455	0.042678066	0.011294488	0.025055283	0.042678066	0.057982455	0.064086914	0.057982455	0.042678066	0.025055283	0.042678066	0.057982455	0.064086914	0.057982455	0.042678066	0.025055283	0.011294488	0.064086914	0.057982455	0.042678066	0.025055283	0.011294488	0.00365732	0.042678066	0.025055283	0.011294488	0.00365732	0.000755649	0.011294488	0.00365732	0.000755649	7.93E-05	0.000755649	7.93E-05	2.51E-06	2.51E-06	4.65E-09	6.65E-26
(3-5-2)	7.99E-29	2.99E-10	3.38E-07	1.69E-05	0.000227545	0.001466832	0.005819664	0.016210926	0.034170914	0.056951234	0.076904297	3.38E-07	1.69E-05	0.000227545	0.001466832	0.005819664	0.016210926	0.034170914	0.056951234	0.076904297	0.085006582	0.000227545	0.001466832	0.005819664	0.016210926	0.034170914	0.056951234	0.076904297	0.085006582	0.076756534	0.005819664	0.016210926	0.034170914	0.056951234	0.076904297	0.085006582	0.076756534	0.055763919	0.034170914	0.056951234	0.076904297	0.085006582	0.076756534	0.055763919	0.031564411	0.076904297	0.085006582	0.076756534	0.055763919	0.031564411	0.013131311	0.076756534	0.055763919	0.031564411	0.013131311	0.003613553	0.031564411	0.013131311	0.003613553	0.000536095	0.003613553	0.000536095	2.69E-05	2.69E-05	1.04E-07	7.98E-23
(3-6-1)	5.33E-32	1.07E-11	2.53E-08	2.00E-06	3.81E-05	0.000326832	0.00166593	0.005826984	0.015199733	0.031076863	0.051269531	2.53E-08	2.00E-06	3.81E-05	0.000326832	0.00166593	0.005826984	0.015199733	0.031076863	0.051269531	0.069236643	3.81E-05	0.000326832	0.00166593	0.005826984	0.015199733	0.031076863	0.051269531	0.069236643	0.076692602	0.00166593	0.005826984	0.015199733	0.031076863	0.051269531	0.069236643	0.076692602	0.068950078	0.015199733	0.031076863	0.051269531	0.069236643	0.076692602	0.068950078	0.049006794	0.051269531	0.069236643	0.076692602	0.068950078	0.049006794	0.026192729	0.076692602	0.068950078	0.049006794	0.026192729	0.009600115	0.049006794	0.026192729	0.009600115	0.002014182	0.009600115	0.002014182	0.00016011	0.00016011	1.29E-06	5.31E-20
(3-7-0)	1.53E-35	1.64E-13	8.10E-10	1.01E-07	2.73E-06	3.12E-05	0.00020438	0.000897642	0.002897601	0.007267657	0.014648438	8.10E-10	1.01E-07	2.73E-06	3.12E-05	0.00020438	0.000897642	0.002897601	0.007267657	0.014648438	0.024168109	2.73E-06	3.12E-05	0.00020438	0.000897642	0.002897601	0.007267657	0.014648438	0.024168109	0.032840881	0.00020438	0.000897642	0.002897601	0.007267657	0.014648438	0.024168109	0.032840881	0.036537552	0.002897601	0.007267657	0.014648438	0.024168109	0.032840881	0.036537552	0.032609048	0.014648438	0.024168109	0.032840881	0.036537552	0.032609048	0.022391161	0.032840881	0.036537552	0.032609048	0.022391161	0.010930539	0.032609048	0.022391161	0.010930539	0.003243236	0.010930539	0.003243236	0.000408081	0.000408081	6.89E-06	1.52E-17
(4-0-6)	2.07E-22	5.05E-09	6.25E-07	7.87E-06	3.75E-05	0.000102315	0.000191433	0.000269336	0.00029958	0.000270456	0.000200272	6.25E-07	7.87E-06	3.75E-05	0.000102315	0.000191433	0.000269336	0.00029958	0.000270456	0.000200272	0.000121394	3.75E-05	0.000102315	0.000191433	0.000269336	0.00029958	0.000270456	0.000200272	0.000121394	5.94E-05	0.000191433	0.000269336	0.00029958	0.000270456	0.000200272	0.000121394	5.94E-05	2.28E-05	0.00029958	0.000270456	0.000200272	0.000121394	5.94E-05	2.28E-05	6.51E-06	0.000200272	0.000121394	5.94E-05	2.28E-05	6.51E-06	1.28E-06	5.94E-05	2.28E-05	6.51E-06	1.28E-06	1.49E-07	6.51E-06	1.28E-06	1.49E-07	7.80E-09	1.49E-07	7.80E-09	9.88E-11	9.88E-11	4.18E-14	2.08E-34
(4-1-5)	2.49E-24	3.25E-09	8.41E-07	1.68E-05	0.000112924	0.000410353	0.000986388	0.001742622	0.002398642	0.002656456	0.002403259	8.41E-07	1.68E-05	0.000112924	0.000410353	0.000986388	0.001742622	0.002398642	0.002656456	0.002403259	0.001779726	0.000112924	0.000410353	0.000986388	0.001742622	0.002398642	0.002656456	0.002403259	0.001779726	0.001067841	0.000986388	0.001742622	0.002398642	0.002656456	0.002403259	0.001779726	0.001067841	0.000506591	0.002398642	0.002656456	0.002403259	0.001779726	0.001067841	0.000506591	0.000181865	0.002403259	0.001779726	0.001067841	0.000506591	0.000181865	4.58E-05	0.001067841	0.000506591	0.000181865	4.58E-05	7.11E-06	0.000181865	4.58E-05	7.11E-06	5.27E-07	7.11E-06	5.27E-07	1.06E-08	1.06E-08	9.36E-12	2.50E-30
(4-2-4)	1.25E-26	8.72E-10	4.72E-07	1.49E-05	0.000141684	0.000685747	0.002117717	0.004697866	0.008002137	0.01087171	0.012016296	4.72E-07	1.49E-05	0.000141684	0.000685747	0.002117717	0.004697866	0.008002137	0.01087171	0.012016296	0.01087171	0.000141684	0.000685747	0.002117717	0.004697866	0.008002137	0.01087171	0.012016296	0.01087171	0.008002137	0.002117717	0.004697866	0.008002137	0.01087171	0.012016296	0.01087171	0.008002137	0.004697866	0.008002137	0.01087171	0.012016296	0.01087171	0.008002137	0.004697866	0.002117717	0.012016296	0.01087171	0.008002137	0.004697866	0.002117717	0.000685747	0.008002137	0.004697866	0.002117717	0.000685747	0.000141684	0.002117717	0.000685747	0.000141684	1.49E-05	0.000141684	1.49E-05	4.72E-07	4.72E-07	8.72E-10	1.25E-26
(4-3-3)	3.33E-29	1.25E-10	1.41E-07	7.03E-06	9.48E-05	0.00061118	0.00242486	0.006754553	0.014237881	0.023729681	0.032043457	1.41E-07	7.03E-06	9.48E-05	0.00061118	0.00242486	0.006754553	0.014237881	0.023729681	0.032043457	0.035419409	9.48E-05	0.00061118	0.00242486	0.006754553	0.014237881	0.023729681	0.032043457	0.035419409	0.031981889	0.00242486	0.006754553	0.014237881	0.023729681	0.032043457	0.035419409	0.031981889	0.023234966	0.014237881	0.023729681	0.032043457	0.035419409	0.031981889	0.023234966	0.013151838	0.032043457	0.035419409	0.031981889	0.023234966	0.013151838	0.00547138	0.031981889	0.023234966	0.013151838	0.00547138	0.001505647	0.013151838	0.00547138	0.001505647	0.000223373	0.001505647	0.000223373	1.12E-05	1.12E-05	4.34E-08	3.32E-23
(4-4-2)	5.00E-32	1.00E-11	2.37E-08	1.87E-06	3.57E-05	0.000306405	0.00156181	0.005462798	0.01424975	0.029134559	0.048065186	2.37E-08	1.87E-06	3.57E-05	0.000306405	0.00156181	0.005462798	0.01424975	0.029134559	0.048065186	0.064909352	3.57E-05	0.000306405	0.00156181	0.005462798	0.01424975	0.029134559	0.048065186	0.064909352	0.071899314	0.00156181	0.005462798	0.01424975	0.029134559	0.048065186	0.064909352	0.071899314	0.064640698	0.01424975	0.029134559	0.048065186	0.064909352	0.071899314	0.064640698	0.04594387	0.048065186	0.064909352	0.071899314	0.064640698	0.04594387	0.024555683	0.071899314	0.064640698	0.04594387	0.024555683	0.009000107	0.04594387	0.024555683	0.009000107	0.001888296	0.009000107	0.001888296	0.000150103	0.000150103	1.21E-06	4.98E-20
(4-5-1)	4.00E-35	4.31E-13	2.13E-09	2.66E-07	7.16E-06	8.19E-05	0.000536498	0.00235631	0.007606202	0.0190776	0.038452148	2.13E-09	2.66E-07	7.16E-06	8.19E-05	0.000536498	0.00235631	0.007606202	0.0190776	0.038452148	0.063441285	7.16E-06	8.19E-05	0.000536498	0.00235631	0.007606202	0.0190776	0.038452148	0.063441285	0.086207314	0.000536498	0.00235631	0.007606202	0.0190776	0.038452148	0.063441285	0.086207314	0.095911074	0.007606202	0.0190776	0.038452148	0.063441285	0.086207314	0.095911074	0.085598752	0.038452148	0.063441285	0.086207314	0.095911074	0.085598752	0.058776797	0.086207314	0.095911074	0.085598752	0.058776797	0.028692665	0.085598752	0.058776797	0.028692665	0.008513495	0.028692665	0.008513495	0.001071214	0.001071214	1.81E-05	3.98E-17
(4-6-0)	1.34E-38	7.70E-15	7.94E-11	1.57E-08	5.99E-07	9.13E-06	7.68E-05	0.000423485	0.001691676	0.005205084	0.012817383	7.94E-11	1.57E-08	5.99E-07	9.13E-06	7.68E-05	0.000423485	0.001691676	0.005205084	0.012817383	0.025836009	5.99E-07	9.13E-06	7.68E-05	0.000423485	0.001691676	0.005205084	0.012817383	0.025836009	0.043067755	7.68E-05	0.000423485	0.001691676	0.005205084	0.012817383	0.025836009	0.043067755	0.059295294	0.001691676	0.005205084	0.012817383	0.025836009	0.043067755	0.059295294	0.066450163	0.012817383	0.025836009	0.043067755	0.059295294	0.066450163	0.058620372	0.043067755	0.059295294	0.066450163	0.058620372	0.038113853	0.066450163	0.058620372	0.038113853	0.015993169	0.038113853	0.015993169	0.003185302	0.003185302	0.00011248	1.33E-14
(5-0-5)	2.49E-28	1.74E-11	9.43E-09	2.97E-07	2.83E-06	1.37E-05	4.24E-05	9.40E-05	0.000160043	0.000217434	0.000240326	9.43E-09	2.97E-07	2.83E-06	1.37E-05	4.24E-05	9.40E-05	0.000160043	0.000217434	0.000240326	0.000217434	2.83E-06	1.37E-05	4.24E-05	9.40E-05	0.000160043	0.000217434	0.000240326	0.000217434	0.000160043	4.24E-05	9.40E-05	0.000160043	0.000217434	0.000240326	0.000217434	0.000160043	9.40E-05	0.000160043	0.000217434	0.000240326	0.000217434	0.000160043	9.40E-05	4.24E-05	0.000240326	0.000217434	0.000160043	9.40E-05	4.24E-05	1.37E-05	0.000160043	9.40E-05	4.24E-05	1.37E-05	2.83E-06	4.24E-05	1.37E-05	2.83E-06	2.97E-07	2.83E-06	2.97E-07	9.43E-09	9.43E-09	1.74E-11	2.49E-28
(5-1-4)	2.50E-30	9.36E-12	1.06E-08	5.27E-07	7.11E-06	4.58E-05	0.000181865	0.000506591	0.001067841	0.001779726	0.002403259	1.06E-08	5.27E-07	7.11E-06	4.58E-05	0.000181865	0.000506591	0.001067841	0.001779726	0.002403259	0.002656456	7.11E-06	4.58E-05	0.000181865	0.000506591	0.001067841	0.001779726	0.002403259	0.002656456	0.002398642	0.000181865	0.000506591	0.001067841	0.001779726	0.002403259	0.002656456	0.002398642	0.001742622	0.001067841	0.001779726	0.002403259	0.002656456	0.002398642	0.001742622	0.000986388	0.002403259	0.002656456	0.002398642	0.001742622	0.000986388	0.000410353	0.002398642	0.001742622	0.000986388	0.000410353	0.000112924	0.000986388	0.000410353	0.000112924	1.68E-05	0.000112924	1.68E-05	8.41E-07	8.41E-07	3.25E-09	2.49E-24
(5-2-3)	1.00E-32	2.01E-12	4.74E-09	3.74E-07	7.14E-06	6.13E-05	0.000312362	0.00109256	0.00284995	0.005826912	0.009613037	4.74E-09	3.74E-07	7.14E-06	6.13E-05	0.000312362	0.00109256	0.00284995	0.005826912	0.009613037	0.01298187	7.14E-06	6.13E-05	0.000312362	0.00109256	0.00284995	0.005826912	0.009613037	0.01298187	0.014379863	0.000312362	0.00109256	0.00284995	0.005826912	0.009613037	0.01298187	0.014379863	0.01292814	0.00284995	0.005826912	0.009613037	0.01298187	0.014379863	0.01292814	0.009188774	0.009613037	0.01298187	0.014379863	0.01292814	0.009188774	0.004911137	0.014379863	0.01292814	0.009188774	0.004911137	0.001800021	0.009188774	0.004911137	0.001800021	0.000377659	0.001800021	0.000377659	3.00E-05	3.00E-05	2.43E-07	9.96E-21
(5-3-2)	2.00E-35	2.15E-13	1.06E-09	1.33E-07	3.58E-06	4.10E-05	0.000268249	0.001178155	0.003803101	0.0095388	0.019226074	1.06E-09	1.33E-07	3.58E-06	4.10E-05	0.000268249	0.001178155	0.003803101	0.0095388	0.019226074	0.031720642	3.58E-06	4.10E-05	0.000268249	0.001178155	0.003803101	0.0095388	0.019226074	0.031720642	0.043103657	0.000268249	0.001178155	0.003803101	0.0095388	0.019226074	0.031720642	0.043103657	0.047955537	0.003803101	0.0095388	0.019226074	0.031720642	0.043103657	0.047955537	0.042799376	0.019226074	0.031720642	0.043103657	0.047955537	0.042799376	0.029388399	0.043103657	0.047955537	0.042799376	0.029388399	0.014346333	0.042799376	0.029388399	0.014346333	0.004256748	0.014346333	0.004256748	0.000535607	0.000535607	9.05E-06	1.99E-17
(5-4-1)	2.00E-38	1.15E-14	1.19E-10	2.36E-08	8.99E-07	1.37E-05	0.000115183	0.000635228	0.002537514	0.007807626	0.019226074	1.19E-10	2.36E-08	8.99E-07	1.37E-05	0.000115183	0.000635228	0.002537514	0.007807626	0.019226074	0.038754013	8.99E-07	1.37E-05	0.000115183	0.000635228	0.002537514	0.007807626	0.019226074	0.038754013	0.064601633	0.000115183	0.000635228	0.002537514	0.007807626	0.019226074	0.038754013	0.064601633	0.088942941	0.002537514	0.007807626	0.019226074	0.038754013	0.064601633	0.088942941	0.099675244	0.019226074	0.038754013	0.064601633	0.088942941	0.099675244	0.087930558	0.064601633	0.088942941	0.099675244	0.087930558	0.05717078	0.099675244	0.087930558	0.05717078	0.023989753	0.05717078	0.023989753	0.004777953	0.004777953	0.000168719	1.99E-14
(5-5-0)	8.02E-42	2.48E-16	5.34E-12	1.67E-09	9.02E-08	1.83E-06	1.98E-05	0.000136999	0.000677235	0.002556256	0.00769043	5.34E-12	1.67E-09	9.02E-08	1.83E-06	1.98E-05	0.000136999	0.000677235	0.002556256	0.00769043	0.018938753	9.02E-08	1.83E-06	1.98E-05	0.000136999	0.000677235	0.002556256	0.00769043	0.018938753	0.038728695	1.98E-05	0.000136999	0.000677235	0.002556256	0.00769043	0.018938753	0.038728695	0.065984846	0.000677235	0.002556256	0.00769043	0.018938753	0.038728695	0.065984846	0.092853264	0.00769043	0.018938753	0.038728695	0.065984846	0.092853264	0.105235854	0.038728695	0.065984846	0.092853264	0.105235854	0.091131249	0.092853264	0.105235854	0.091131249	0.054079621	0.091131249	0.054079621	0.017048951	0.017048951	0.001258401	7.94E-12
(6-0-4)	2.08E-34	4.18E-14	9.88E-11	7.80E-09	1.49E-07	1.28E-06	6.51E-06	2.28E-05	5.94E-05	0.000121394	0.000200272	9.88E-11	7.80E-09	1.49E-07	1.28E-06	6.51E-06	2.28E-05	5.94E-05	0.000121394	0.000200272	0.000270456	1.49E-07	1.28E-06	6.51E-06	2.28E-05	5.94E-05	0.000121394	0.000200272	0.000270456	0.00029958	6.51E-06	2.28E-05	5.94E-05	0.000121394	0.000200272	0.000270456	0.00029958	0.000269336	5.94E-05	0.000121394	0.000200272	0.000270456	0.00029958	0.000269336	0.000191433	0.000200272	0.000270456	0.00029958	0.000269336	0.000191433	0.000102315	0.00029958	0.000269336	0.000191433	0.000102315	3.75E-05	0.000191433	0.000102315	3.75E-05	7.87E-06	3.75E-05	7.87E-06	6.25E-07	6.25E-07	5.05E-09	2.07E-22
(6-1-3)	1.67E-36	1.79E-14	8.86E-11	1.11E-08	2.99E-07	3.41E-06	2.24E-05	9.82E-05	0.000316925	0.0007949	0.001602173	8.86E-11	1.11E-08	2.99E-07	3.41E-06	2.24E-05	9.82E-05	0.000316925	0.0007949	0.001602173	0.002643387	2.99E-07	3.41E-06	2.24E-05	9.82E-05	0.000316925	0.0007949	0.001602173	0.002643387	0.003591971	2.24E-05	9.82E-05	0.000316925	0.0007949	0.001602173	0.002643387	0.003591971	0.003996295	0.000316925	0.0007949	0.001602173	0.002643387	0.003591971	0.003996295	0.003566615	0.001602173	0.002643387	0.003591971	0.003996295	0.003566615	0.002449033	0.003591971	0.003996295	0.003566615	0.002449033	0.001195528	0.003566615	0.002449033	0.001195528	0.000354729	0.001195528	0.000354729	4.46E-05	4.46E-05	7.54E-07	1.66E-18
(6-2-2)	5.01E-39	2.89E-15	2.98E-11	5.89E-09	2.25E-07	3.42E-06	2.88E-05	0.000158807	0.000634379	0.001951907	0.004806519	2.98E-11	5.89E-09	2.25E-07	3.42E-06	2.88E-05	0.000158807	0.000634379	0.001951907	0.004806519	0.009688503	2.25E-07	3.42E-06	2.88E-05	0.000158807	0.000634379	0.001951907	0.004806519	0.009688503	0.016150408	2.88E-05	0.000158807	0.000634379	0.001951907	0.004806519	0.009688503	0.016150408	0.022235735	0.000634379	0.001951907	0.004806519	0.009688503	0.016150408	0.022235735	0.024918811	0.004806519	0.009688503	0.016150408	0.022235735	0.024918811	0.02198264	0.016150408	0.022235735	0.024918811	0.02198264	0.014292695	0.024918811	0.02198264	0.014292695	0.005997438	0.014292695	0.005997438	0.001194488	0.001194488	4.22E-05	4.97E-15
(6-3-1)	6.69E-42	2.06E-16	4.45E-12	1.39E-09	7.52E-08	1.53E-06	1.65E-05	0.000114166	0.000564362	0.002130213	0.006408691	4.45E-12	1.39E-09	7.52E-08	1.53E-06	1.65E-05	0.000114166	0.000564362	0.002130213	0.006408691	0.015782294	7.52E-08	1.53E-06	1.65E-05	0.000114166	0.000564362	0.002130213	0.006408691	0.015782294	0.032273912	1.65E-05	0.000114166	0.000564362	0.002130213	0.006408691	0.015782294	0.032273912	0.054987372	0.000564362	0.002130213	0.006408691	0.015782294	0.032273912	0.054987372	0.07737772	0.006408691	0.015782294	0.032273912	0.054987372	0.07737772	0.087696545	0.032273912	0.054987372	0.07737772	0.087696545	0.075942707	0.07737772	0.087696545	0.075942707	0.045066351	0.075942707	0.045066351	0.014207459	0.014207459	0.001048667	6.62E-12
(6-4-0)	3.35E-45	5.53E-18	2.50E-13	1.24E-10	9.43E-09	2.55E-07	3.54E-06	3.08E-05	0.000188278	0.000871803	0.003204346	2.50E-13	1.24E-10	9.43E-09	2.55E-07	3.54E-06	3.08E-05	0.000188278	0.000871803	0.003204346	0.009640839	9.43E-09	2.55E-07	3.54E-06	3.08E-05	0.000188278	0.000871803	0.003204346	0.009640839	0.024185273	3.54E-06	3.08E-05	0.000188278	0.000871803	0.003204346	0.009640839	0.024185273	0.050992428	0.000188278	0.000871803	0.003204346	0.009640839	0.024185273	0.050992428	0.090102285	0.003204346	0.009640839	0.024185273	0.050992428	0.090102285	0.131194731	0.024185273	0.050992428	0.090102285	0.131194731	0.151317548	0.090102285	0.131194731	0.151317548	0.126990219	0.151317548	0.126990219	0.063369777	0.063369777	0.009776918	3.31E-09
(7-0-3)	1.19E-40	6.87E-17	7.09E-13	1.40E-10	5.35E-09	8.15E-08	6.86E-07	3.78E-06	1.51E-05	4.65E-05	0.000114441	7.09E-13	1.40E-10	5.35E-09	8.15E-08	6.86E-07	3.78E-06	1.51E-05	4.65E-05	0.000114441	0.000230679	5.35E-09	8.15E-08	6.86E-07	3.78E-06	1.51E-05	4.65E-05	0.000114441	0.000230679	0.000384534	6.86E-07	3.78E-06	1.51E-05	4.65E-05	0.000114441	0.000230679	0.000384534	0.000529422	1.51E-05	4.65E-05	0.000114441	0.000230679	0.000384534	0.000529422	0.000593305	0.000114441	0.000230679	0.000384534	0.000529422	0.000593305	0.000523396	0.000384534	0.000529422	0.000593305	0.000523396	0.000340302	0.000593305	0.000523396	0.000340302	0.000142796	0.000340302	0.000142796	2.84E-05	2.84E-05	1.00E-06	1.18E-16
(7-1-2)	7.16E-43	2.21E-17	4.77E-13	1.49E-10	8.06E-09	1.63E-07	1.77E-06	1.22E-05	6.05E-05	0.000228237	0.000686646	4.77E-13	1.49E-10	8.06E-09	1.63E-07	1.77E-06	1.22E-05	6.05E-05	0.000228237	0.000686646	0.00169096	8.06E-09	1.63E-07	1.77E-06	1.22E-05	6.05E-05	0.000228237	0.000686646	0.00169096	0.003457919	1.77E-06	1.22E-05	6.05E-05	0.000228237	0.000686646	0.00169096	0.003457919	0.005891504	6.05E-05	0.000228237	0.000686646	0.00169096	0.003457919	0.005891504	0.00829047	0.000686646	0.00169096	0.003457919	0.005891504	0.00829047	0.009396058	0.003457919	0.005891504	0.00829047	0.009396058	0.008136719	0.00829047	0.009396058	0.008136719	0.004828538	0.008136719	0.004828538	0.001522228	0.001522228	0.000112357	7.09E-13
(7-2-1)	1.43E-45	2.37E-18	1.07E-13	5.30E-11	4.04E-09	1.09E-07	1.52E-06	1.32E-05	8.07E-05	0.00037363	0.001373291	1.07E-13	5.30E-11	4.04E-09	1.09E-07	1.52E-06	1.32E-05	8.07E-05	0.00037363	0.001373291	0.004131788	4.04E-09	1.09E-07	1.52E-06	1.32E-05	8.07E-05	0.00037363	0.001373291	0.004131788	0.010365117	1.52E-06	1.32E-05	8.07E-05	0.00037363	0.001373291	0.004131788	0.010365117	0.021853898	8.07E-05	0.00037363	0.001373291	0.004131788	0.010365117	0.021853898	0.038615265	0.001373291	0.004131788	0.010365117	0.021853898	0.038615265	0.056226313	0.010365117	0.021853898	0.038615265	0.056226313	0.064850378	0.038615265	0.056226313	0.064850378	0.05442438	0.064850378	0.05442438	0.027158476	0.027158476	0.004190108	1.42E-09
(7-3-0)	9.57E-49	8.48E-20	7.99E-15	6.27E-12	6.76E-10	2.43E-08	4.34E-07	4.74E-06	3.59E-05	0.00020388	0.000915527	7.99E-15	6.27E-12	6.76E-10	2.43E-08	4.34E-07	4.74E-06	3.59E-05	0.00020388	0.000915527	0.003365282	6.76E-10	2.43E-08	4.34E-07	4.74E-06	3.59E-05	0.00020388	0.000915527	0.003365282	0.010356484	4.34E-07	4.74E-06	3.59E-05	0.00020388	0.000915527	0.003365282	0.010356484	0.027021558	3.59E-05	0.00020388	0.000915527	0.003365282	0.010356484	0.027021558	0.059953927	0.000915527	0.003365282	0.010356484	0.027021558	0.059953927	0.112153351	0.010356484	0.027021558	0.059953927	0.112153351	0.172287776	0.059953927	0.112153351	0.172287776	0.204479653	0.172287776	0.204479653	0.161513898	0.161513898	0.052086854	9.44E-07
(8-0-2)	4.48E-47	7.41E-20	3.34E-15	1.66E-12	1.26E-10	3.41E-09	4.74E-08	4.12E-07	2.52E-06	1.17E-05	4.29E-05	3.34E-15	1.66E-12	1.26E-10	3.41E-09	4.74E-08	4.12E-07	2.52E-06	1.17E-05	4.29E-05	0.000129118	1.26E-10	3.41E-09	4.74E-08	4.12E-07	2.52E-06	1.17E-05	4.29E-05	0.000129118	0.00032391	4.74E-08	4.12E-07	2.52E-06	1.17E-05	4.29E-05	0.000129118	0.00032391	0.000682934	2.52E-06	1.17E-05	4.29E-05	0.000129118	0.00032391	0.000682934	0.001206727	4.29E-05	0.000129118	0.00032391	0.000682934	0.001206727	0.001757072	0.00032391	0.000682934	0.001206727	0.001757072	0.002026574	0.001206727	0.001757072	0.002026574	0.001700762	0.002026574	0.001700762	0.000848702	0.000848702	0.000130941	4.43E-11
(8-1-1)	1.79E-49	1.59E-20	1.50E-15	1.18E-12	1.27E-10	4.56E-09	8.14E-08	8.89E-07	6.73E-06	3.82E-05	0.000171661	1.50E-15	1.18E-12	1.27E-10	4.56E-09	8.14E-08	8.89E-07	6.73E-06	3.82E-05	0.000171661	0.00063099	1.27E-10	4.56E-09	8.14E-08	8.89E-07	6.73E-06	3.82E-05	0.000171661	0.00063099	0.001941841	8.14E-08	8.89E-07	6.73E-06	3.82E-05	0.000171661	0.00063099	0.001941841	0.005066542	6.73E-06	3.82E-05	0.000171661	0.00063099	0.001941841	0.005066542	0.011241361	0.000171661	0.00063099	0.001941841	0.005066542	0.011241361	0.021028753	0.001941841	0.005066542	0.011241361	0.021028753	0.032303958	0.011241361	0.021028753	0.032303958	0.038339935	0.032303958	0.038339935	0.030283856	0.030283856	0.009766285	1.77E-07
(8-2-0)	1.80E-52	8.53E-22	1.68E-16	2.09E-13	3.18E-11	1.53E-09	3.50E-08	4.79E-07	4.49E-06	3.13E-05	0.000171661	1.68E-16	2.09E-13	3.18E-11	1.53E-09	3.50E-08	4.79E-07	4.49E-06	3.13E-05	0.000171661	0.000770899	3.18E-11	1.53E-09	3.50E-08	4.79E-07	4.49E-06	3.13E-05	0.000171661	0.000770899	0.002910335	3.50E-08	4.79E-07	4.49E-06	3.13E-05	0.000171661	0.000770899	0.002910335	0.009396895	4.49E-06	3.13E-05	0.000171661	0.000770899	0.002910335	0.009396895	0.026179948	0.000171661	0.000770899	0.002910335	0.009396895	0.026179948	0.062918366	0.002910335	0.009396895	0.026179948	0.062918366	0.128732722	0.026179948	0.062918366	0.128732722	0.216072374	0.128732722	0.216072374	0.270151223	0.270151223	0.182105722	0.000176787
(9-0-1)	9.98E-54	4.74E-23	9.33E-18	1.16E-14	1.77E-12	8.47E-11	1.94E-09	2.66E-08	2.49E-07	1.74E-06	9.54E-06	9.33E-18	1.16E-14	1.77E-12	8.47E-11	1.94E-09	2.66E-08	2.49E-07	1.74E-06	9.54E-06	4.28E-05	1.77E-12	8.47E-11	1.94E-09	2.66E-08	2.49E-07	1.74E-06	9.54E-06	4.28E-05	0.000161685	1.94E-09	2.66E-08	2.49E-07	1.74E-06	9.54E-06	4.28E-05	0.000161685	0.00052205	2.49E-07	1.74E-06	9.54E-06	4.28E-05	0.000161685	0.00052205	0.001454442	9.54E-06	4.28E-05	0.000161685	0.00052205	0.001454442	0.003495465	0.000161685	0.00052205	0.001454442	0.003495465	0.007151818	0.001454442	0.003495465	0.007151818	0.012004021	0.007151818	0.012004021	0.015008401	0.015008401	0.010116985	9.82E-06
(9-1-0)	2.00E-56	5.08E-24	2.09E-18	4.11E-15	8.87E-13	5.66E-11	1.67E-09	2.87E-08	3.33E-07	2.85E-06	1.91E-05	2.09E-18	4.11E-15	8.87E-13	5.66E-11	1.67E-09	2.87E-08	3.33E-07	2.85E-06	1.91E-05	0.000104648	8.87E-13	5.66E-11	1.67E-09	2.87E-08	3.33E-07	2.85E-06	1.91E-05	0.000104648	0.000484652	1.67E-09	2.87E-08	3.33E-07	2.85E-06	1.91E-05	0.000104648	0.000484652	0.001936487	3.33E-07	2.85E-06	1.91E-05	0.000104648	0.000484652	0.001936487	0.006774483	1.91E-05	0.000104648	0.000484652	0.001936487	0.006774483	0.020916973	0.000484652	0.001936487	0.006774483	0.020916973	0.05700063	0.006774483	0.020916973	0.05700063	0.135302121	0.05700063	0.135302121	0.267768937	0.267768937	0.377289981	0.019623401
(10-0-0)	1.00E-60	1.36E-26	1.17E-20	3.65E-17	1.11E-14	9.47E-13	3.58E-11	7.74E-10	1.11E-08	1.16E-07	9.54E-07	1.17E-20	3.65E-17	1.11E-14	9.47E-13	3.58E-11	7.74E-10	1.11E-08	1.16E-07	9.54E-07	6.39E-06	1.11E-14	9.47E-13	3.58E-11	7.74E-10	1.11E-08	1.16E-07	9.54E-07	6.39E-06	3.63E-05	3.58E-11	7.74E-10	1.11E-08	1.16E-07	9.54E-07	6.39E-06	3.63E-05	0.00017958	1.11E-08	1.16E-07	9.54E-07	6.39E-06	3.63E-05	0.00017958	0.000788853	9.54E-07	6.39E-06	3.63E-05	0.00017958	0.000788853	0.003129196	3.63E-05	0.00017958	0.000788853	0.003129196	0.011357503	0.000788853	0.003129196	0.011357503	0.038126109	0.011357503	0.038126109	0.119433446	0.119433446	0.351754343	0.980188865
